xTrimoGene: An Efficient and Scalable Representation Learner for Single-Cell RNA-Seq Data

Advances in high-throughput sequencing technology have led to significant progress in measuring gene expressions at the single-cell level. The amount of publicly available single-cell RNA-seq (scRNA-seq) data is already surpassing 50M records for humans with each record measuring 20,000 genes. This highlights the need for unsupervised representation learning to fully ingest these data, yet classical transformer architectures are prohibitive to train on such data in terms of both computation and memory. To address this challenge, we propose a novel asymmetric encoder-decoder transformer for scRNA-seq data, called xTrimoGene$^\alpha$ (or xTrimoGene for short), which leverages the sparse characteristic of the data to scale up the pre-training. This scalable design of xTrimoGene reduces FLOPs by one to two orders of magnitude compared to classical transformers while maintaining high accuracy, enabling us to train the largest transformer models over the largest scRNA-seq dataset today. Our experiments also show that the performance of xTrimoGene improves as we scale up the model sizes, and it also leads to SOTA performance over various downstream tasks, such as cell type annotation, perturb-seq effect prediction, and drug combination prediction. xTrimoGene model is now available for use as a service via the following link: https://api.biomap.com/xTrimoGene/apply.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> data/DeepSynergy.txt <==
0.0 0.0
0.005319148936170213 0.0
0.047872340425531915 0.0
0.047872340425531915 0.016666666666666666
0.05851063829787234 0.016666666666666666
0.05851063829787234 0.029166666666666667
0.06914893617021277 0.029166666666666667
0.06914893617021277 0.041666666666666664
0.07446808510638298 0.041666666666666664
0.07446808510638298 0.04583333333333333
0.0851063829787234 0.04583333333333333
0.0851063829787234 0.05416666666666667
0.10638297872340426 0.05416666666666667
0.10638297872340426 0.05625
0.14893617021276595 0.05625
0.14893617021276595 0.06041666666666667
0.15425531914893617 0.06041666666666667
0.15425531914893617 0.07083333333333333
0.1595744680851064 0.07083333333333333
0.1595744680851064 0.08333333333333333
0.1595744680851064 0.0875
0.1595744680851064 0.09583333333333334
0.16489361702127658 0.09583333333333334
0.16489361702127658 0.10208333333333333
0.17553191489361702 0.10208333333333333
0.17553191489361702 0.11666666666666667
0.18085106382978725 0.11666666666666667
0.18085106382978725 0.11875
0.19148936170212766 0.11875
0.19148936170212766 0.12083333333333333
0.2074468085106383 0.12083333333333333
0.2074468085106383 0.13333333333333333
0.2127659574468085 0.13333333333333333
0.2127659574468085 0.15833333333333333
0.21808510638297873 0.15833333333333333
0.21808510638297873 0.16666666666666666
0.22872340425531915 0.16666666666666666
0.22872340425531915 0.18125
0.23404255319148937 0.18125
0.23404255319148937 0.19375
0.23404255319148937 0.22291666666666668
0.24468085106382978 0.22291666666666668
0.24468085106382978 0.23541666666666666
0.2553191489361702 0.23541666666666666
0.2553191489361702 0.24375
0.26595744680851063 0.24375
0.26595744680851063 0.24583333333333332
0.26595744680851063 0.25833333333333336
0.26595744680851063 0.2604166666666667
0.2765957446808511 0.2604166666666667
0.2765957446808511 0.29791666666666666
0.28191489361702127 0.29791666666666666
0.2925531914893617 0.29791666666666666
0.2925531914893617 0.3020833333333333
0.2978723404255319 0.3020833333333333
0.2978723404255319 0.31666666666666665
0.31382978723404253 0.31666666666666665
0.31382978723404253 0.35625
0.3191489361702128 0.35625
0.3191489361702128 0.36666666666666664
0.3191489361702128 0.37083333333333335
0.3191489361702128 0.3854166666666667
0.324468085106383 0.3854166666666667
0.324468085106383 0.39375
0.32978723404255317 0.39375
0.32978723404255317 0.39791666666666664
0.3351063829787234 0.39791666666666664
0.3351063829787234 0.41875
0.3404255319148936 0.41875
0.3404255319148936 0.42083333333333334
0.34574468085106386 0.42083333333333334
0.34574468085106386 0.425
0.34574468085106386 0.42916666666666664
0.34574468085106386 0.43125
0.35106382978723405 0.43125
0.35638297872340424 0.43333333333333335
0.35638297872340424 0.4354166666666667
0.3617021276595745 0.4354166666666667
0.3617021276595745 0.4479166666666667
0.3670212765957447 0.4479166666666667
0.3670212765957447 0.45625
0.3723404255319149 0.45625
0.3723404255319149 0.4583333333333333
0.3776595744680851 0.4583333333333333
0.3776595744680851 0.46458333333333335
0.3829787234042553 0.46875
0.3829787234042553 0.4895833333333333
0.3882978723404255 0.4895833333333333
0.3882978723404255 0.5
0.39361702127659576 0.5
0.39361702127659576 0.5083333333333333
0.39893617021276595 0.5083333333333333
0.39893617021276595 0.5145833333333333
0.4095744680851064 0.5145833333333333
0.4095744680851064 0.53125
0.4148936170212766 0.53125
0.4148936170212766 0.5375
0.42021276595744683 0.5375
0.42021276595744683 0.5395833333333333
0.425531914893617 0.5395833333333333
0.425531914893617 0.54375
0.425531914893617 0.5958333333333333
0.4308510638297872 0.5958333333333333
0.4308510638297872 0.6
0.4308510638297872 0.6354166666666666
0.44680851063829785 0.6354166666666666
0.44680851063829785 0.65625
0.4521276595744681 0.65625
0.4521276595744681 0.6666666666666666
0.4627659574468085 0.6666666666666666
0.4627659574468085 0.6729166666666667
0.46808510638297873 0.6729166666666667
0.46808510638297873 0.6875
0.4734042553191489 0.6875
0.4734042553191489 0.69375
0.4734042553191489 0.6979166666666666
0.4787234042553192 0.7
0.4787234042553192 0.7041666666666667
0.48404255319148937 0.7041666666666667
0.48404255319148937 0.7083333333333334
0.5 0.7083333333333334
0.5 0.7229166666666667
0.5053191489361702 0.7229166666666667
0.5053191489361702 0.725
0.5159574468085106 0.725
0.5159574468085106 0.7270833333333333
0.526595744680851 0.7270833333333333
0.526595744680851 0.73125
0.5478723404255319 0.73125
0.5478723404255319 0.7333333333333333
0.5691489361702128 0.7333333333333333
0.5691489361702128 0.75
0.574468085106383 0.75
0.574468085106383 0.75625
0.5797872340425532 0.75625
0.5797872340425532 0.7645833333333333
0.5851063829787234 0.7645833333333333
0.5851063829787234 0.7708333333333334
0.5904255319148937 0.7708333333333334
0.5904255319148937 0.7729166666666667
0.5957446808510638 0.7729166666666667
0.5957446808510638 0.7770833333333333
0.601063829787234 0.7770833333333333
0.601063829787234 0.7854166666666667
0.6063829787234043 0.7854166666666667
0.6063829787234043 0.7875
0.6223404255319149 0.7875
0.6223404255319149 0.7895833333333333
0.6436170212765957 0.7895833333333333
0.6436170212765957 0.7916666666666666
0.6542553191489362 0.7916666666666666
0.6542553191489362 0.8020833333333334
0.6914893617021277 0.8020833333333334
0.6914893617021277 0.8041666666666667
0.6968085106382979 0.8041666666666667
0.6968085106382979 0.80625
0.7127659574468085 0.80625
0.7127659574468085 0.8083333333333333
0.723404255319149 0.8083333333333333
0.723404255319149 0.8104166666666667
0.7659574468085106 0.8104166666666667
0.7659574468085106 0.8125
0.7819148936170213 0.8125
0.7925531914893617 0.8125
0.7978723404255319 0.8125
0.7978723404255319 0.8145833333333333
0.8085106382978723 0.8145833333333333
0.8085106382978723 0.8166666666666667
0.8138297872340425 0.8166666666666667
0.8138297872340425 0.8208333333333333
0.8191489361702128 0.8208333333333333
0.8191489361702128 0.85625
0.824468085106383 0.85625
0.824468085106383 0.8833333333333333
0.8297872340425532 0.8833333333333333
0.8297872340425532 0.8854166666666666
0.8351063829787234 0.8854166666666666
0.8351063829787234 0.89375
0.8617021276595744 0.89375
0.8617021276595744 0.8958333333333334
0.8723404255319149 0.8958333333333334
0.8723404255319149 0.8979166666666667
0.8829787234042553 0.8979166666666667
0.8829787234042553 0.9020833333333333
0.8936170212765957 0.9020833333333333
0.8936170212765957 0.9104166666666667
0.9042553191489362 0.9104166666666667
0.9042553191489362 0.9145833333333333
0.9095744680851063 0.9145833333333333
0.9095744680851063 0.9208333333333333
0.9308510638297872 0.9208333333333333
0.9308510638297872 0.9375
0.9361702127659575 0.9375
0.9361702127659575 0.9395833333333333
0.9468085106382979 0.9395833333333333
0.9468085106382979 0.94375
0.9521276595744681 0.94375
0.9521276595744681 0.9583333333333334
0.9574468085106383 0.9583333333333334
0.9574468085106383 0.9645833333333333
0.9680851063829787 0.9645833333333333
0.9680851063829787 0.9708333333333333
0.973404255319149 0.9708333333333333
0.973404255319149 0.975
0.9787234042553191 0.975
0.9787234042553191 0.9875
0.9840425531914894 0.9875
0.9840425531914894 0.99375
0.9893617021276596 0.99375
0.9893617021276596 1.0
1.0 1.0


==> data/RF.txt <==
0.0 0.0
0.005319148936170213 0.0
0.005319148936170213 0.0020833333333333333
0.015957446808510637 0.0020833333333333333
0.015957446808510637 0.008333333333333333
0.02127659574468085 0.008333333333333333
0.02127659574468085 0.016666666666666666
0.026595744680851064 0.016666666666666666
0.026595744680851064 0.020833333333333332
0.031914893617021274 0.020833333333333332
0.031914893617021274 0.035416666666666666
0.03723404255319149 0.035416666666666666
0.03723404255319149 0.03958333333333333
0.03723404255319149 0.05
0.0425531914893617 0.05
0.0425531914893617 0.058333333333333334
0.047872340425531915 0.058333333333333334
0.047872340425531915 0.075
0.047872340425531915 0.07916666666666666
0.047872340425531915 0.10625
0.05319148936170213 0.10625
0.05319148936170213 0.10833333333333334
0.06914893617021277 0.10833333333333334
0.06914893617021277 0.11875
0.07446808510638298 0.11875
0.07446808510638298 0.12083333333333333
0.0797872340425532 0.12083333333333333
0.0797872340425532 0.12916666666666668
0.0797872340425532 0.13333333333333333
0.0851063829787234 0.13333333333333333
0.0851063829787234 0.13541666666666666
0.09042553191489362 0.13541666666666666
0.09042553191489362 0.13958333333333334
0.09574468085106383 0.13958333333333334
0.09574468085106383 0.14375
0.10106382978723404 0.14375
0.10106382978723404 0.16666666666666666
0.10638297872340426 0.16666666666666666
0.10638297872340426 0.17291666666666666
0.10638297872340426 0.17708333333333334
0.10638297872340426 0.1875
0.11170212765957446 0.1875
0.11170212765957446 0.18958333333333333
0.11702127659574468 0.18958333333333333
0.11702127659574468 0.19375
0.12234042553191489 0.19375
0.12234042553191489 0.20416666666666666
0.1276595744680851 0.20416666666666666
0.1276595744680851 0.20625
0.13297872340425532 0.20625
0.13297872340425532 0.21041666666666667
0.13829787234042554 0.21041666666666667
0.13829787234042554 0.21666666666666667
0.14361702127659576 0.21666666666666667
0.14361702127659576 0.22916666666666666
0.14893617021276595 0.22916666666666666
0.14893617021276595 0.23333333333333334
0.15425531914893617 0.23333333333333334
0.15425531914893617 0.23541666666666666
0.1595744680851064 0.23541666666666666
0.1595744680851064 0.24166666666666667
0.16489361702127658 0.24166666666666667
0.16489361702127658 0.24375
0.17553191489361702 0.24375
0.17553191489361702 0.2520833333333333
0.18617021276595744 0.2520833333333333
0.18617021276595744 0.26666666666666666
0.19148936170212766 0.26666666666666666
0.19148936170212766 0.2708333333333333
0.19680851063829788 0.2708333333333333
0.19680851063829788 0.275
0.2074468085106383 0.275
0.2074468085106383 0.27708333333333335
0.2127659574468085 0.27708333333333335
0.2127659574468085 0.28541666666666665
0.22340425531914893 0.28541666666666665
0.22340425531914893 0.2916666666666667
0.22872340425531915 0.2916666666666667
0.22872340425531915 0.29583333333333334
0.23404255319148937 0.29583333333333334
0.23404255319148937 0.3
0.2393617021276596 0.3
0.2393617021276596 0.30833333333333335
0.25 0.30833333333333335
0.25 0.3125
0.2553191489361702 0.3125
0.2553191489361702 0.32083333333333336
0.26063829787234044 0.32083333333333336
0.26063829787234044 0.3375
0.26595744680851063 0.3375
0.26595744680851063 0.34375
0.2765957446808511 0.34375
0.2765957446808511 0.3458333333333333
0.28191489361702127 0.3458333333333333
0.28191489361702127 0.3645833333333333
0.2925531914893617 0.3645833333333333
0.2925531914893617 0.36875
0.30319148936170215 0.36875
0.30319148936170215 0.37083333333333335
0.324468085106383 0.37083333333333335
0.324468085106383 0.3770833333333333
0.32978723404255317 0.3770833333333333
0.32978723404255317 0.38333333333333336
0.3351063829787234 0.38333333333333336
0.3351063829787234 0.3854166666666667
0.3404255319148936 0.3854166666666667
0.3404255319148936 0.40625
0.35106382978723405 0.40625
0.35106382978723405 0.4083333333333333
0.35638297872340424 0.4083333333333333
0.35638297872340424 0.41041666666666665
0.3670212765957447 0.41041666666666665
0.3670212765957447 0.4125
0.3723404255319149 0.4125
0.3723404255319149 0.41458333333333336
0.3776595744680851 0.41458333333333336
0.3776595744680851 0.4166666666666667
0.3829787234042553 0.4166666666666667
0.3829787234042553 0.42291666666666666
0.3882978723404255 0.42291666666666666
0.3882978723404255 0.425
0.39361702127659576 0.425
0.39361702127659576 0.4270833333333333
0.39893617021276595 0.4270833333333333
0.39893617021276595 0.43125
0.4095744680851064 0.43125
0.4095744680851064 0.4354166666666667
0.42021276595744683 0.4354166666666667
0.42021276595744683 0.4375
0.425531914893617 0.4375
0.425531914893617 0.44375
0.4308510638297872 0.44375
0.4308510638297872 0.44583333333333336
0.43617021276595747 0.44583333333333336
0.43617021276595747 0.45
0.44148936170212766 0.45416666666666666
0.44148936170212766 0.4583333333333333
0.4521276595744681 0.4583333333333333
0.4521276595744681 0.4625
0.4627659574468085 0.4625
0.4627659574468085 0.46875
0.46808510638297873 0.46875
0.46808510638297873 0.47708333333333336
0.4787234042553192 0.47708333333333336
0.4787234042553192 0.4791666666666667
0.48936170212765956 0.4791666666666667
0.48936170212765956 0.48541666666666666
0.4946808510638298 0.48541666666666666
0.4946808510638298 0.49375
0.526595744680851 0.49375
0.526595744680851 0.4979166666666667
0.526595744680851 0.5
0.5319148936170213 0.5
0.5319148936170213 0.5041666666666667
0.5372340425531915 0.5041666666666667
0.5372340425531915 0.5104166666666666
0.5425531914893617 0.5104166666666666
0.5425531914893617 0.5125
0.5478723404255319 0.5125
0.5478723404255319 0.5166666666666667
0.5531914893617021 0.5166666666666667
0.5531914893617021 0.525
0.5585106382978723 0.525
0.5585106382978723 0.5291666666666667
0.5638297872340425 0.5291666666666667
0.5638297872340425 0.53125
0.5851063829787234 0.53125
0.5851063829787234 0.5354166666666667
0.5851063829787234 0.5375
0.5904255319148937 0.5375
0.601063829787234 0.5375
0.6063829787234043 0.5375
0.6063829787234043 0.5395833333333333
0.6117021276595744 0.5395833333333333
0.6117021276595744 0.54375
0.6223404255319149 0.54375
0.6276595744680851 0.54375
0.6276595744680851 0.5541666666666667
0.6276595744680851 0.5583333333333333
0.6382978723404256 0.5583333333333333
0.6382978723404256 0.5625
0.648936170212766 0.5625
0.648936170212766 0.5666666666666667
0.6542553191489362 0.5666666666666667
0.6542553191489362 0.56875
0.6595744680851063 0.56875
0.6595744680851063 0.5729166666666666
0.6648936170212766 0.5729166666666666
0.6648936170212766 0.5770833333333333
0.6702127659574468 0.5770833333333333
0.6702127659574468 0.58125
0.6702127659574468 0.5854166666666667
0.675531914893617 0.5854166666666667
0.675531914893617 0.5895833333333333
0.675531914893617 0.59375
0.6808510638297872 0.59375
0.6808510638297872 0.6041666666666666
0.6861702127659575 0.6041666666666666
0.6861702127659575 0.6104166666666667
0.6914893617021277 0.6104166666666667
0.6914893617021277 0.6166666666666667
0.6968085106382979 0.6166666666666667
0.6968085106382979 0.6229166666666667
0.7021276595744681 0.6229166666666667
0.7021276595744681 0.6291666666666667
0.7074468085106383 0.63125
0.7074468085106383 0.6395833333333333
0.7180851063829787 0.6395833333333333
0.7180851063829787 0.64375
0.723404255319149 0.64375
0.723404255319149 0.6520833333333333
0.7340425531914894 0.6520833333333333
0.7340425531914894 0.6541666666666667
0.7393617021276596 0.6541666666666667
0.7393617021276596 0.6625
0.7446808510638298 0.6625
0.7446808510638298 0.66875
0.75 0.66875
0.75 0.675
0.7553191489361702 0.675
0.7553191489361702 0.68125
0.7606382978723404 0.68125
0.7606382978723404 0.6916666666666667
0.7606382978723404 0.6958333333333333
0.7659574468085106 0.6958333333333333
0.7659574468085106 0.7041666666666667
0.776595744680851 0.7041666666666667
0.776595744680851 0.7125
0.776595744680851 0.7166666666666667
0.776595744680851 0.7291666666666666
0.776595744680851 0.7333333333333333
0.7819148936170213 0.7333333333333333
0.7819148936170213 0.7375
0.7819148936170213 0.7416666666666667
0.7819148936170213 0.7458333333333333
0.7819148936170213 0.75
0.7819148936170213 0.7583333333333333
0.7925531914893617 0.7583333333333333
0.7925531914893617 0.7645833333333333
0.7978723404255319 0.7645833333333333
0.7978723404255319 0.76875
0.8031914893617021 0.76875
0.8031914893617021 0.7708333333333334
0.8031914893617021 0.7791666666666667
0.8031914893617021 0.7833333333333333
0.8085106382978723 0.7833333333333333
0.8085106382978723 0.7875
0.8138297872340425 0.7875
0.8138297872340425 0.7916666666666666
0.8191489361702128 0.7916666666666666
0.8191489361702128 0.8
0.824468085106383 0.8
0.824468085106383 0.8041666666666667
0.8351063829787234 0.8041666666666667
0.8351063829787234 0.8083333333333333
0.8404255319148937 0.8083333333333333
0.8404255319148937 0.8104166666666667
0.8457446808510638 0.8104166666666667
0.8457446808510638 0.8125
0.851063829787234 0.8125
0.851063829787234 0.8145833333333333
0.8563829787234043 0.8145833333333333
0.8563829787234043 0.81875
0.8563829787234043 0.8229166666666666
0.8563829787234043 0.8270833333333333
0.8563829787234043 0.83125
0.8617021276595744 0.83125
0.8617021276595744 0.8333333333333334
0.8670212765957447 0.8333333333333334
0.8670212765957447 0.8354166666666667
0.8723404255319149 0.8354166666666667
0.8723404255319149 0.84375
0.8882978723404256 0.84375
0.8882978723404256 0.8458333333333333
0.8936170212765957 0.8458333333333333
0.8936170212765957 0.8479166666666667
0.898936170212766 0.8479166666666667
0.9095744680851063 0.8479166666666667
0.9095744680851063 0.85625
0.9095744680851063 0.8604166666666667
0.9095744680851063 0.8666666666666667
0.9148936170212766 0.8666666666666667
0.9148936170212766 0.8729166666666667
0.9202127659574468 0.8729166666666667
0.9202127659574468 0.8770833333333333
0.9202127659574468 0.8833333333333333
0.9308510638297872 0.8833333333333333
0.9308510638297872 0.8958333333333334
0.9361702127659575 0.8958333333333334
0.9361702127659575 0.9
0.9361702127659575 0.9041666666666667
0.9361702127659575 0.9104166666666667
0.9414893617021277 0.9104166666666667
0.9414893617021277 0.9125
0.9468085106382979 0.9125
0.9468085106382979 0.9166666666666666
0.9521276595744681 0.9166666666666666
0.9521276595744681 0.91875
0.9627659574468085 0.91875
0.9627659574468085 0.9208333333333333
0.9627659574468085 0.925
0.9627659574468085 0.9291666666666667
0.9680851063829787 0.9291666666666667
0.9680851063829787 0.9708333333333333
0.9680851063829787 0.975
0.9680851063829787 0.9791666666666666
0.9840425531914894 0.9791666666666666
0.9840425531914894 0.9833333333333333
0.9840425531914894 0.9875
0.9893617021276596 0.9875
0.9893617021276596 0.9916666666666667
1.0 0.9916666666666667
1.0 1.0


==> data/deepdds-pretrainemb-1.txt <==
0.0 0.0
0.0 0.0020833333333333333
0.0 0.027083333333333334
0.0 0.03125
0.0 0.058333333333333334
0.005319148936170213 0.058333333333333334
0.005319148936170213 0.0625
0.010638297872340425 0.0625
0.010638297872340425 0.075
0.015957446808510637 0.075
0.015957446808510637 0.08125
0.02127659574468085 0.08125
0.02127659574468085 0.08541666666666667
0.03723404255319149 0.08541666666666667
0.03723404255319149 0.10625
0.0425531914893617 0.10625
0.0425531914893617 0.11875
0.047872340425531915 0.11875
0.047872340425531915 0.125
0.05319148936170213 0.125
0.05319148936170213 0.14375
0.05851063829787234 0.14375
0.05851063829787234 0.15833333333333333
0.06382978723404255 0.15833333333333333
0.06382978723404255 0.16666666666666666
0.06914893617021277 0.16666666666666666
0.06914893617021277 0.17708333333333334
0.06914893617021277 0.18125
0.06914893617021277 0.18541666666666667
0.07446808510638298 0.18541666666666667
0.07446808510638298 0.2
0.0797872340425532 0.2
0.0797872340425532 0.20625
0.0797872340425532 0.21041666666666667
0.0797872340425532 0.22083333333333333
0.0797872340425532 0.225
0.0797872340425532 0.22708333333333333
0.0851063829787234 0.22708333333333333
0.0851063829787234 0.23125
0.09042553191489362 0.23125
0.09042553191489362 0.28125
0.09042553191489362 0.28541666666666665
0.09042553191489362 0.2875
0.09574468085106383 0.2875
0.09574468085106383 0.29375
0.10106382978723404 0.29375
0.10106382978723404 0.29583333333333334
0.10638297872340426 0.29583333333333334
0.10638297872340426 0.3
0.11170212765957446 0.3
0.11170212765957446 0.30416666666666664
0.11170212765957446 0.3104166666666667
0.11702127659574468 0.3104166666666667
0.11702127659574468 0.32083333333333336
0.11702127659574468 0.325
0.11702127659574468 0.32916666666666666
0.13829787234042554 0.32916666666666666
0.13829787234042554 0.3541666666666667
0.13829787234042554 0.35833333333333334
0.14893617021276595 0.35833333333333334
0.14893617021276595 0.36041666666666666
0.1595744680851064 0.36041666666666666
0.1595744680851064 0.375
0.1595744680851064 0.37916666666666665
0.1595744680851064 0.3875
0.1702127659574468 0.3875
0.1702127659574468 0.39166666666666666
0.17553191489361702 0.39166666666666666
0.17553191489361702 0.39791666666666664
0.18085106382978725 0.39791666666666664
0.18085106382978725 0.4
0.18617021276595744 0.4
0.18617021276595744 0.4083333333333333
0.19148936170212766 0.4083333333333333
0.19148936170212766 0.42291666666666666
0.19680851063829788 0.425
0.19680851063829788 0.42916666666666664
0.20212765957446807 0.42916666666666664
0.20212765957446807 0.43125
0.20212765957446807 0.4354166666666667
0.20212765957446807 0.4395833333333333
0.20212765957446807 0.44375
0.2074468085106383 0.44375
0.2074468085106383 0.4479166666666667
0.2074468085106383 0.45208333333333334
0.2074468085106383 0.45625
0.2074468085106383 0.46041666666666664
0.21808510638297873 0.46041666666666664
0.21808510638297873 0.4625
0.21808510638297873 0.4666666666666667
0.21808510638297873 0.4708333333333333
0.22340425531914893 0.4708333333333333
0.22340425531914893 0.47291666666666665
0.23404255319148937 0.47291666666666665
0.23404255319148937 0.47708333333333336
0.2393617021276596 0.48125
0.24468085106382978 0.48125
0.24468085106382978 0.48541666666666666
0.25 0.48541666666666666
0.25 0.5083333333333333
0.26063829787234044 0.5083333333333333
0.26063829787234044 0.525
0.26063829787234044 0.5291666666666667
0.26595744680851063 0.5291666666666667
0.26595744680851063 0.5333333333333333
0.26595744680851063 0.5416666666666666
0.2712765957446808 0.5416666666666666
0.2712765957446808 0.5458333333333333
0.28191489361702127 0.5458333333333333
0.28191489361702127 0.5479166666666667
0.28191489361702127 0.5520833333333334
0.28191489361702127 0.5541666666666667
0.2872340425531915 0.5541666666666667
0.2872340425531915 0.5645833333333333
0.2925531914893617 0.5645833333333333
0.2925531914893617 0.575
0.2978723404255319 0.575
0.2978723404255319 0.5770833333333333
0.2978723404255319 0.58125
0.2978723404255319 0.5854166666666667
0.30319148936170215 0.5854166666666667
0.30319148936170215 0.5875
0.31382978723404253 0.5875
0.31382978723404253 0.59375
0.3191489361702128 0.59375
0.3191489361702128 0.5958333333333333
0.324468085106383 0.5958333333333333
0.324468085106383 0.5979166666666667
0.32978723404255317 0.5979166666666667
0.32978723404255317 0.6020833333333333
0.3351063829787234 0.6020833333333333
0.3351063829787234 0.6041666666666666
0.3404255319148936 0.6041666666666666
0.3404255319148936 0.6083333333333333
0.3404255319148936 0.6145833333333334
0.35106382978723405 0.6145833333333334
0.35106382978723405 0.6229166666666667
0.35638297872340424 0.6229166666666667
0.35638297872340424 0.6270833333333333
0.3670212765957447 0.6270833333333333
0.3670212765957447 0.6354166666666666
0.3776595744680851 0.6354166666666666
0.3776595744680851 0.6416666666666667
0.3829787234042553 0.6416666666666667
0.3829787234042553 0.6458333333333334
0.39361702127659576 0.6458333333333334
0.39361702127659576 0.65
0.39893617021276595 0.65
0.39893617021276595 0.6645833333333333
0.4148936170212766 0.6645833333333333
0.4148936170212766 0.6666666666666666
0.425531914893617 0.6666666666666666
0.425531914893617 0.66875
0.44148936170212766 0.66875
0.44148936170212766 0.6708333333333333
0.44680851063829785 0.6708333333333333
0.44680851063829785 0.6833333333333333
0.4521276595744681 0.6833333333333333
0.4521276595744681 0.6979166666666666
0.4521276595744681 0.7020833333333333
0.4521276595744681 0.7125
0.4574468085106383 0.7125
0.4574468085106383 0.7145833333333333
0.4574468085106383 0.71875
0.4574468085106383 0.7229166666666667
0.4574468085106383 0.7270833333333333
0.4574468085106383 0.7375
0.46808510638297873 0.7375
0.46808510638297873 0.7395833333333334
0.4734042553191489 0.7395833333333334
0.4734042553191489 0.7458333333333333
0.4787234042553192 0.7458333333333333
0.4787234042553192 0.7479166666666667
0.48404255319148937 0.7479166666666667
0.48404255319148937 0.75
0.48936170212765956 0.75
0.48936170212765956 0.7541666666666667
0.4946808510638298 0.7541666666666667
0.4946808510638298 0.7625
0.5 0.7625
0.5 0.7645833333333333
0.5053191489361702 0.7645833333333333
0.5053191489361702 0.7666666666666667
0.5106382978723404 0.7666666666666667
0.5106382978723404 0.76875
0.5212765957446809 0.76875
0.5212765957446809 0.775
0.526595744680851 0.775
0.526595744680851 0.78125
0.5319148936170213 0.78125
0.5319148936170213 0.7854166666666667
0.5319148936170213 0.7875
0.5372340425531915 0.7875
0.5372340425531915 0.7979166666666667
0.5425531914893617 0.7979166666666667
0.5425531914893617 0.8
0.5531914893617021 0.8
0.5531914893617021 0.8104166666666667
0.5585106382978723 0.8104166666666667
0.5585106382978723 0.8125
0.5638297872340425 0.8125
0.5638297872340425 0.8145833333333333
0.574468085106383 0.8145833333333333
0.574468085106383 0.8166666666666667
0.5797872340425532 0.8166666666666667
0.5797872340425532 0.8291666666666667
0.5957446808510638 0.8291666666666667
0.5957446808510638 0.83125
0.5957446808510638 0.8354166666666667
0.5957446808510638 0.8416666666666667
0.601063829787234 0.8416666666666667
0.601063829787234 0.8520833333333333
0.6170212765957447 0.8520833333333333
0.6170212765957447 0.8541666666666666
0.6223404255319149 0.8541666666666666
0.6223404255319149 0.8583333333333333
0.6223404255319149 0.8625
0.6276595744680851 0.8625
0.6276595744680851 0.8645833333333334
0.6436170212765957 0.8645833333333334
0.6436170212765957 0.8666666666666667
0.6542553191489362 0.8666666666666667
0.6542553191489362 0.86875
0.6648936170212766 0.86875
0.6648936170212766 0.8729166666666667
0.675531914893617 0.8729166666666667
0.675531914893617 0.8770833333333333
0.6808510638297872 0.8770833333333333
0.6808510638297872 0.8833333333333333
0.6861702127659575 0.8833333333333333
0.6861702127659575 0.8875
0.6861702127659575 0.89375
0.6914893617021277 0.89375
0.6914893617021277 0.8958333333333334
0.6968085106382979 0.8958333333333334
0.6968085106382979 0.8979166666666667
0.7021276595744681 0.8979166666666667
0.7021276595744681 0.9020833333333333
0.7021276595744681 0.9083333333333333
0.7074468085106383 0.9083333333333333
0.7074468085106383 0.9104166666666667
0.7127659574468085 0.9104166666666667
0.7127659574468085 0.9125
0.723404255319149 0.9125
0.723404255319149 0.9166666666666666
0.7287234042553191 0.9166666666666666
0.7287234042553191 0.9229166666666667
0.7340425531914894 0.9229166666666667
0.7340425531914894 0.925
0.7393617021276596 0.925
0.7393617021276596 0.9291666666666667
0.7553191489361702 0.9291666666666667
0.7553191489361702 0.9333333333333333
0.7606382978723404 0.9333333333333333
0.7606382978723404 0.9375
0.7819148936170213 0.9375
0.7819148936170213 0.9416666666666667
0.7925531914893617 0.9416666666666667
0.7925531914893617 0.94375
0.8031914893617021 0.94375
0.8031914893617021 0.9458333333333333
0.8138297872340425 0.9458333333333333
0.8138297872340425 0.9479166666666666
0.8191489361702128 0.9479166666666666
0.8191489361702128 0.95
0.8297872340425532 0.95
0.8297872340425532 0.9520833333333333
0.8351063829787234 0.9520833333333333
0.8351063829787234 0.95625
0.8457446808510638 0.95625
0.8457446808510638 0.9583333333333334
0.8617021276595744 0.9583333333333334
0.8617021276595744 0.9625
0.8776595744680851 0.9625
0.8776595744680851 0.9645833333333333
0.8829787234042553 0.9645833333333333
0.8829787234042553 0.9666666666666667
0.8882978723404256 0.9666666666666667
0.8882978723404256 0.96875
0.9042553191489362 0.96875
0.9042553191489362 0.9708333333333333
0.9095744680851063 0.9708333333333333
0.9095744680851063 0.9729166666666667
0.9308510638297872 0.9729166666666667
0.9308510638297872 0.98125
0.9361702127659575 0.98125
0.9361702127659575 0.9833333333333333
0.9414893617021277 0.9833333333333333
0.9414893617021277 0.9854166666666667
0.9521276595744681 0.9854166666666667
0.9521276595744681 0.9875
0.9627659574468085 0.9875
0.973404255319149 0.9875
0.9893617021276596 0.9875
0.9893617021276596 0.9916666666666667
0.9946808510638298 0.9916666666666667
0.9946808510638298 0.9979166666666667
1.0 0.9979166666666667
1.0 1.0


==> data/deepddsbase-1.txt <==
0.0 0.0
0.0 0.0020833333333333333
0.0 0.00625
0.005319148936170213 0.00625
0.005319148936170213 0.03333333333333333
0.005319148936170213 0.0375
0.005319148936170213 0.052083333333333336
0.010638297872340425 0.052083333333333336
0.010638297872340425 0.05625
0.010638297872340425 0.06666666666666667
0.010638297872340425 0.07083333333333333
0.010638297872340425 0.08541666666666667
0.015957446808510637 0.08541666666666667
0.015957446808510637 0.10833333333333334
0.026595744680851064 0.10833333333333334
0.026595744680851064 0.11458333333333333
0.031914893617021274 0.11458333333333333
0.031914893617021274 0.12291666666666666
0.031914893617021274 0.13541666666666666
0.031914893617021274 0.13958333333333334
0.031914893617021274 0.14166666666666666
0.031914893617021274 0.14583333333333334
0.031914893617021274 0.15208333333333332
0.03723404255319149 0.15625
0.03723404255319149 0.18125
0.03723404255319149 0.18541666666666667
0.03723404255319149 0.1875
0.0425531914893617 0.1875
0.0425531914893617 0.20833333333333334
0.06382978723404255 0.20833333333333334
0.06382978723404255 0.21041666666666667
0.06382978723404255 0.21458333333333332
0.06382978723404255 0.22708333333333333
0.06914893617021277 0.22708333333333333
0.06914893617021277 0.23541666666666666
0.07446808510638298 0.23541666666666666
0.07446808510638298 0.2375
0.0797872340425532 0.2375
0.0797872340425532 0.24166666666666667
0.0851063829787234 0.24166666666666667
0.0851063829787234 0.24791666666666667
0.09574468085106383 0.24791666666666667
0.09574468085106383 0.2520833333333333
0.09574468085106383 0.25625
0.09574468085106383 0.26666666666666666
0.09574468085106383 0.2708333333333333
0.09574468085106383 0.275
0.09574468085106383 0.2791666666666667
0.09574468085106383 0.28125
0.09574468085106383 0.28541666666666665
0.09574468085106383 0.2875
0.10106382978723404 0.2875
0.10106382978723404 0.29791666666666666
0.11702127659574468 0.29791666666666666
0.11702127659574468 0.30625
0.12234042553191489 0.30625
0.12234042553191489 0.3104166666666667
0.12234042553191489 0.32083333333333336
0.1276595744680851 0.32083333333333336
0.1276595744680851 0.32916666666666666
0.1276595744680851 0.3333333333333333
0.13829787234042554 0.3333333333333333
0.13829787234042554 0.3541666666666667
0.14893617021276595 0.3541666666666667
0.14893617021276595 0.3625
0.1595744680851064 0.3625
0.1595744680851064 0.3645833333333333
0.1595744680851064 0.36875
0.1595744680851064 0.37083333333333335
0.16489361702127658 0.37083333333333335
0.16489361702127658 0.3729166666666667
0.1702127659574468 0.3729166666666667
0.1702127659574468 0.375
0.17553191489361702 0.375
0.17553191489361702 0.3770833333333333
0.18617021276595744 0.3770833333333333
0.18617021276595744 0.3854166666666667
0.19680851063829788 0.3854166666666667
0.19680851063829788 0.38958333333333334
0.19680851063829788 0.40208333333333335
0.20212765957446807 0.40208333333333335
0.20212765957446807 0.40625
0.2127659574468085 0.40625
0.2127659574468085 0.4083333333333333
0.21808510638297873 0.4083333333333333
0.21808510638297873 0.4125
0.22340425531914893 0.4125
0.22340425531914893 0.41458333333333336
0.22872340425531915 0.41458333333333336
0.22872340425531915 0.42291666666666666
0.22872340425531915 0.4270833333333333
0.23404255319148937 0.4270833333333333
0.23404255319148937 0.43333333333333335
0.23404255319148937 0.4375
0.23404255319148937 0.44166666666666665
0.24468085106382978 0.44166666666666665
0.24468085106382978 0.44375
0.24468085106382978 0.4479166666666667
0.24468085106382978 0.45
0.24468085106382978 0.45416666666666666
0.24468085106382978 0.4583333333333333
0.2553191489361702 0.4583333333333333
0.2553191489361702 0.46875
0.26063829787234044 0.46875
0.26063829787234044 0.47291666666666665
0.26595744680851063 0.47291666666666665
0.26595744680851063 0.48125
0.2712765957446808 0.48125
0.2712765957446808 0.4895833333333333
0.2765957446808511 0.4895833333333333
0.2765957446808511 0.49375
0.2765957446808511 0.4979166666666667
0.2765957446808511 0.5041666666666667
0.28191489361702127 0.5041666666666667
0.28191489361702127 0.50625
0.2872340425531915 0.50625
0.2872340425531915 0.5125
0.30319148936170215 0.5125
0.30319148936170215 0.5166666666666667
0.30851063829787234 0.5166666666666667
0.30851063829787234 0.5229166666666667
0.3191489361702128 0.5229166666666667
0.3191489361702128 0.525
0.324468085106383 0.525
0.324468085106383 0.5270833333333333
0.32978723404255317 0.5291666666666667
0.32978723404255317 0.53125
0.3351063829787234 0.53125
0.3351063829787234 0.5333333333333333
0.3404255319148936 0.5333333333333333
0.3404255319148936 0.5375
0.3404255319148936 0.5416666666666666
0.35106382978723405 0.5416666666666666
0.35638297872340424 0.5416666666666666
0.35638297872340424 0.5479166666666667
0.3670212765957447 0.5479166666666667
0.3670212765957447 0.55
0.3723404255319149 0.55
0.3723404255319149 0.5541666666666667
0.3776595744680851 0.5541666666666667
0.3776595744680851 0.5583333333333333
0.3829787234042553 0.5583333333333333
0.3829787234042553 0.5604166666666667
0.3882978723404255 0.5604166666666667
0.3882978723404255 0.5645833333333333
0.3882978723404255 0.56875
0.39361702127659576 0.56875
0.39361702127659576 0.5708333333333333
0.39361702127659576 0.575
0.39361702127659576 0.5791666666666667
0.40425531914893614 0.5791666666666667
0.40425531914893614 0.5833333333333334
0.4095744680851064 0.5833333333333334
0.4095744680851064 0.5958333333333333
0.4148936170212766 0.5958333333333333
0.4148936170212766 0.60625
0.42021276595744683 0.60625
0.42021276595744683 0.6166666666666667
0.42021276595744683 0.6208333333333333
0.42021276595744683 0.6270833333333333
0.425531914893617 0.6270833333333333
0.425531914893617 0.6333333333333333
0.4308510638297872 0.6333333333333333
0.4308510638297872 0.6354166666666666
0.43617021276595747 0.6354166666666666
0.43617021276595747 0.6479166666666667
0.44148936170212766 0.6479166666666667
0.44148936170212766 0.65
0.44680851063829785 0.65
0.44680851063829785 0.6708333333333333
0.4521276595744681 0.6708333333333333
0.4521276595744681 0.6729166666666667
0.4574468085106383 0.6729166666666667
0.4574468085106383 0.675
0.46808510638297873 0.675
0.46808510638297873 0.6770833333333334
0.48404255319148937 0.6770833333333334
0.48404255319148937 0.7020833333333333
0.48936170212765956 0.7020833333333333
0.48936170212765956 0.7041666666666667
0.4946808510638298 0.7041666666666667
0.4946808510638298 0.7083333333333334
0.5106382978723404 0.7083333333333334
0.5106382978723404 0.7166666666666667
0.5212765957446809 0.7166666666666667
0.5319148936170213 0.7166666666666667
0.5319148936170213 0.7229166666666667
0.5478723404255319 0.7229166666666667
0.5478723404255319 0.725
0.5531914893617021 0.725
0.5531914893617021 0.7270833333333333
0.5585106382978723 0.7270833333333333
0.5585106382978723 0.7333333333333333
0.5691489361702128 0.7333333333333333
0.5691489361702128 0.7354166666666667
0.574468085106383 0.7354166666666667
0.574468085106383 0.7375
0.5797872340425532 0.7375
0.5797872340425532 0.7395833333333334
0.6063829787234043 0.7395833333333334
0.6063829787234043 0.74375
0.6117021276595744 0.74375
0.6117021276595744 0.7479166666666667
0.6436170212765957 0.7479166666666667
0.6436170212765957 0.75
0.648936170212766 0.75
0.648936170212766 0.7604166666666666
0.6542553191489362 0.7604166666666666
0.6542553191489362 0.76875
0.6595744680851063 0.76875
0.6595744680851063 0.7729166666666667
0.6648936170212766 0.7729166666666667
0.6648936170212766 0.78125
0.6702127659574468 0.78125
0.6702127659574468 0.7854166666666667
0.675531914893617 0.7854166666666667
0.675531914893617 0.7895833333333333
0.6808510638297872 0.7895833333333333
0.6808510638297872 0.80625
0.6861702127659575 0.80625
0.6861702127659575 0.8083333333333333
0.6968085106382979 0.8083333333333333
0.6968085106382979 0.8208333333333333
0.7127659574468085 0.8208333333333333
0.7127659574468085 0.8229166666666666
0.7180851063829787 0.8229166666666666
0.7180851063829787 0.8270833333333333
0.723404255319149 0.8270833333333333
0.7340425531914894 0.8270833333333333
0.7393617021276596 0.8270833333333333
0.7393617021276596 0.8291666666666667
0.7446808510638298 0.8291666666666667
0.7446808510638298 0.83125
0.75 0.83125
0.75 0.8416666666666667
0.7553191489361702 0.8416666666666667
0.7553191489361702 0.84375
0.7606382978723404 0.84375
0.7606382978723404 0.8520833333333333
0.7712765957446809 0.8520833333333333
0.7712765957446809 0.8541666666666666
0.7819148936170213 0.8541666666666666
0.7925531914893617 0.8541666666666666
0.7925531914893617 0.8583333333333333
0.7978723404255319 0.8583333333333333
0.7978723404255319 0.8604166666666667
0.8031914893617021 0.8604166666666667
0.8031914893617021 0.8708333333333333
0.8085106382978723 0.8708333333333333
0.8085106382978723 0.875
0.8138297872340425 0.875
0.8138297872340425 0.8770833333333333
0.8297872340425532 0.8770833333333333
0.8297872340425532 0.8791666666666667
0.8351063829787234 0.8791666666666667
0.8351063829787234 0.8833333333333333
0.851063829787234 0.8833333333333333
0.851063829787234 0.8854166666666666
0.8563829787234043 0.8854166666666666
0.8563829787234043 0.8875
0.8617021276595744 0.8875
0.8617021276595744 0.89375
0.8670212765957447 0.89375
0.8670212765957447 0.8979166666666667
0.8936170212765957 0.8979166666666667
0.8936170212765957 0.9
0.898936170212766 0.9
0.898936170212766 0.9020833333333333
0.9095744680851063 0.9020833333333333
0.9095744680851063 0.9041666666666667
0.9148936170212766 0.9041666666666667
0.9148936170212766 0.91875
0.9202127659574468 0.91875
0.9202127659574468 0.9208333333333333
0.925531914893617 0.9208333333333333
0.925531914893617 0.9229166666666667
0.9308510638297872 0.9229166666666667
0.9308510638297872 0.9270833333333334
0.9361702127659575 0.9270833333333334
0.9361702127659575 0.93125
0.9468085106382979 0.93125
0.9468085106382979 0.9375
0.9521276595744681 0.9375
0.9521276595744681 0.95
0.9574468085106383 0.95
0.9574468085106383 0.9541666666666667
0.9627659574468085 0.9541666666666667
0.9627659574468085 0.95625
0.9680851063829787 0.95625
0.9680851063829787 0.9604166666666667
0.973404255319149 0.9604166666666667
0.973404255319149 0.9666666666666667
0.9840425531914894 0.9666666666666667
0.9840425531914894 0.98125
0.9946808510638298 0.98125
0.9946808510638298 0.9916666666666667
1.0 0.9916666666666667
1.0 1.0


==> data/svm.txt <==
0.0 0.0
1.0 1.0

